Intelligence Processing Units Accelerate Neuromorphic Learning

Spiking neural networks (SNNs) have achieved orders of magnitude improvement in terms of energy consumption and latency when performing inference with deep learning workloads. Error backpropagation is presently regarded as the most effective method for training SNNs, but in a twist of irony, when training on modern graphics processing units (GPUs) this becomes more expensive than non-spiking networks. The emergence of Graphcore's Intelligence Processing Units (IPUs) balances the parallelized nature of deep learning workloads with the sequential, reusable, and sparsified nature of operations prevalent when training SNNs. IPUs adopt multi-instruction multi-data (MIMD) parallelism by running individual processing threads on smaller data blocks, which is a natural fit for the sequential, non-vectorized steps required to solve spiking neuron dynamical state equations. We present an IPU-optimized release of our custom SNN Python package, snnTorch, which exploits fine-grained parallelism by utilizing low-level, pre-compiled custom operations to accelerate irregular and sparse data access patterns that are characteristic of training SNN workloads. We provide a rigorous performance assessment across a suite of commonly used spiking neuron models, and propose methods to further reduce training run-time via half-precision training. By amortizing the cost of sequential processing into vectorizable population codes, we ultimately demonstrate the potential for integrating domain-specific accelerators with the next generation of neural networks.

==> Figures/baseline_mean.txt <==
FCN IPU mean is : 46.297305084745766
FCN A100 mean is : 9.901388888888889
FCN V100 mean is : 7.20728813559322
FCN 1080 mean is : 4.64
CNN IPU mean is : 15.566084745762712
CNN A100 mean is : 5.534166666666667
CNN V100 mean is : 3.8840677966101698
CNN 1080 mean is : 2.6333333333333333


==> Figures/rleaky_mean.txt <==
FCN IPU mean is : 8.503333333333332
FCN A100 mean is : 8.98
FCN V100 mean is : 8.046666666666667
FCN 1080 mean is : 5.111666666666667
CNN IPU mean is : 5.344285714285713
CNN A100 mean is : 4.965000000000001
CNN V100 mean is : 4.84
CNN 1080 mean is : 2.4766666666666666


==> Figures/synaptic_mean.txt <==
FCN IPU mean is : 8.761666666666667
FCN A100 mean is : 8.106666666666667
FCN V100 mean is : 7.576666666666665
FCN 1080 mean is : 4.448333333333333
CNN IPU mean is : 6.38
CNN A100 mean is : 4.515
CNN V100 mean is : 4.296666666666667
CNN 1080 mean is : 2.2516666666666665

